Box operads and higher Gerstenhaber brackets

We introduce a symmetric operad $\square p$ ("box-op") which describes a certain calculus of rectangular labeled ``boxes''. Algebras over $\square p$, which we call box operads, have appeared under the name of fc multicategories in work by Leinster \cite{LeinsterFcmulticategories1999}. In our main result, we endow a suitable (graded, zero differential) totalisation $\square p_{\mathrm{td}}$ with a morphism $L_{\infty} \rightarrow \square p_{\mathrm{td}}$. We show that $\square p$ acts on an $\mathbb{N}^3$-graded enlargement of the $\mathbb{N}^2$-graded Gerstenhaber-Schack object $\mathbf{C}_{GS}(\mathbb{A})$ of a quiver $\mathbb{A}$ on a small category from \cite{DinhVanLowen2018}. This action restricts to an $L_{\infty}$-structure on $\mathbf{C}_{GS}(\mathbb{A})$ (with zero differential). For an element $\alpha = (m,f,c) \in \mathbf{C}_{GS}^2(\mathbb{A})$, the Maurer-Cartan equation holds precisely when $(\mathbb{A}, m, f, c)$ is a lax prestack with multiplications $m$, restrictions $f$, and twists $c$. As a consequence, the $\alpha$-twisted $L_{\infty}$-structure on $\mathbf{C}_{GS}(\mathbb{A})$ controls the deformation theory of $(\mathbb{A}, \alpha)$ as a lax prestack.

==> figures/E-k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_i.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_i_side.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$1$};
		\node [style=none] (1) at (1, 0) {$2$};
		\node [style=none] (2) at (0.525, 0) {};
		\node [style=none] (3) at (-0.55, 0) {};
		\node [style=small dot] (4) at (0, 0.425) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_ij.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (1.3, 0) {$i-1+j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_j.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/E_kq.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (1.425, 0) {$k-1+q_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/imageEta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle vertex] (0) at (0, 0) {$\eta_0$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unit_tree.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle vertex] (0) at (0, 0) {$\eta$};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=none] (2) at (0, -1.25) {};
		\node [style=none] (3) at (0, 2.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> rectangles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{black dot}=[fill={rgb,255: red,255; green,191; blue,191}, draw=black, shape=circle]
\tikzstyle{circle vertex}=[fill=white, draw=black, shape=circle]
\tikzstyle{small dot}=[scale=0.75]
\tikzstyle{large circle}=[fill=white, draw=black, shape=circle, minimum size=4.75cm]
\tikzstyle{blue small dot}=[fill=white, draw=blue, shape=circle]
\tikzstyle{full blue}=[fill=blue, draw=blue, shape=circle]

% Edge styles
\tikzstyle{dashed grey}=[-, dashed, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{arrow}=[->]
\tikzstyle{none white fill}=[-, fill=white]
\tikzstyle{fill grey}=[-, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{right_arrow}=[<-]
\tikzstyle{blue arrow}=[draw=blue, <->]
\tikzstyle{double arrow}=[<->]
\tikzstyle{mapsto}=[{|->}]
\tikzstyle{blue edge}=[-, draw=blue]
\tikzstyle{blue dashed arrow}=[draw=blue, ->, dashed]
\tikzstyle{red line}=[-, draw=red]
\tikzstyle{red dashed arrow}=[dashed, ->, draw=red]
\tikzstyle{blue arrow}=[draw=blue, ->]
\tikzstyle{green dashed}=[-, dashed, draw=green]
\tikzstyle{dashed arrow}=[->, dashed]
\tikzstyle{fill grey no line}=[-, fill={rgb,255: red,191; green,191; blue,191}, draw=none]
\tikzstyle{new edge style 0}=[<->]
\tikzstyle{grey line}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{fill green}=[-, fill=green, draw=none]
\tikzstyle{fill red}=[-, draw=none, fill=red]
\tikzstyle{pink dashed}=[-, dashed, draw={rgb,255: red,255; green,191; blue,191}]
\tikzstyle{blue dashed}=[-, draw=blue, dashed]
\tikzstyle{red dashed}=[-, draw=red, dashed]
\tikzstyle{green dashed}=[-, draw=green, dashed]
\tikzstyle{light grey}=[-, fill={rgb,255: red,223; green,223; blue,223}, draw=none]

